On the plerionic rectangular supernova remnants of static progenitors

Pulsar wind nebulae are a possible final stage of the circumstellar evolution of massive stars, where a fast rotating, magnetised neutron star produces a powerful wind that interacts with the supernova ejecta. The shape of these so called plerionic supernova remnants is influenced by the distribution of circumstellar matter at the time of the explosion, itself impacted by the magnetic field of the ambient medium responsible for the expansion of the circumstellar bubble of the progenitor star. To understand the effects of magnetization on the circumstellar medium and resulting pulsar nebulae, we conduct 2D magnetohydrodynamical simulations. Our models explore the impact of the interstellar medium magnetic field on the morphology of a supernova remnant and pulsar wind nebula that develop in the circumstellar medium of massive star progenitor in the warm phase of the Milky Ways interstellar medium. Our simulations reveal that the jet like structures formed on both sides perpendicularly to the equatorial plane of the pulsar, creating complex radio synthetic synchrotron emissions. This morphology is characterized by a rectangular like remnant, which is typical of the circumstellar medium of massive stars in a magnetized medium, along with the appearance of a spinning top structure within the projected rectangle. We suggest that this mechanism may be partially responsible for the complex morphologies observed in pulsar wind nebulae that do not conform to the typical torus, jet or bow shock, tail shapes observed in most cases.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
